Explicit T -coercivity for the Stokes problem: a coercive finite element discretization

Using the T-coercivity theory as advocated in [Chesnel, Ciarlet, T -coercivity and continuous Galerkin methods: application to transmission problems with sign changing coefficients (2013)], we propose a new variational formulation of the Stokes problem which does not involve nonlocal operators. With this new formulation, unstable finite element pairs are stabilized. In addition, the numerical scheme is easy to implement, and a better approximation of the velocity and the pressure is observed numerically when the viscosity is small.

==> Resu/StokesSinus-P1P0-nu0.txt <==
eU0EP    eU1EP    eUDEP    eP0EP    tpsEP    eU0NC    eU1NC    eUDNC    eP0NC    tpsNC    nNC eU0TS    eU1TS    eUDTS    eP0TS    tpsTS    eU0NS    eU1NS    eUDNS    eP0NS    tpsNS    nNS h
1.99e-03 4.70e-02 9.05e-02 9.05e-02 1.13e-03 2.26e-03 6.71e-02 1.92e+00 4.57e-02 4.17e-03  26 1.55e-03 4.81e-02 9.26e-02 5.70e-02 4.93e-03 9.46e-03 1.15e-01 7.68e-02 6.25e-01 7.52e-03   8 1.00e-01 
4.71e-04 1.97e-02 4.13e-02 4.13e-02 3.15e-03 5.98e-04 3.06e-02 3.97e+00 2.22e-02 2.66e-02  30 3.67e-04 1.97e-02 4.23e-02 2.39e-02 2.96e-02 2.07e-03 4.55e-02 3.64e-02 2.90e-01 4.78e-02   8 5.00e-02 
1.00e-04 9.99e-03 1.88e-02 1.88e-02 1.49e-02 1.42e-04 1.50e-02 7.72e+00 1.03e-02 1.21e+00  31 8.34e-05 9.90e-03 1.93e-02 1.08e-02 1.23e+00 4.18e-04 2.14e-02 1.66e-02 1.32e-01 1.32e+00   8 2.50e-02 
2.51e-05 4.83e-03 9.35e-03 9.35e-03 7.71e-02 3.64e-05 7.50e-03 1.55e+01 5.19e-03 4.39e+00  33 2.06e-05 4.75e-03 9.61e-03 5.14e-03 4.46e+00 1.05e-04 1.05e-02 8.24e-03 6.52e-02 4.91e+00   8 1.25e-02 
6.36e-06 2.40e-03 4.75e-03 4.75e-03 4.30e-01 9.06e-06 3.76e-03 3.11e+01 2.61e-03 4.47e+01  34 5.20e-06 2.35e-03 4.88e-03 2.63e-03 4.51e+01 2.70e-05 5.37e-03 4.17e-03 3.31e-02 4.75e+01   8 6.25e-03 

==> Resu/StokesSinus-P1P0-nu6.txt <==
eU0EP    eU1EP    eUDEP    eP0EP    tpsEP    eU0NC    eU1NC    eUDNC    eP0NC    tpsNC    nNC eU0TS    eU1TS    eUDTS    eP0TS    tpsTS    eU0NS    eU1NS    eUDNS    eP0NS    tpsNS    nNS h
4.65e-08 9.11e-07 1.64e-06 1.64e-06 1.07e-03 6.03e-03 1.93e-01 1.01e-01 2.96e-02 3.85e-03  26 1.71e-04 3.65e-03 2.17e-03 1.17e-02 4.64e-03 9.21e-06 2.05e-04 2.95e-05 7.43e-03 7.06e-03   8 1.00e-01 
8.40e-09 3.50e-07 7.35e-07 7.35e-07 3.30e-03 1.39e-03 9.21e-02 4.56e-02 8.30e-03 2.22e-02  31 3.12e-05 1.01e-03 6.42e-04 2.70e-03 2.51e-02 2.39e-06 6.84e-05 6.66e-06 1.48e-03 4.27e-02   8 5.00e-02 
1.78e-09 1.78e-07 3.35e-07 3.35e-07 1.47e-02 3.27e-04 4.47e-02 2.22e-02 3.19e-03 2.43e-01  31 4.33e-06 3.85e-04 2.54e-04 8.90e-04 2.58e-01 2.58e-07 1.59e-05 2.04e-06 3.25e-04 3.45e-01   8 2.50e-02 
4.46e-10 8.59e-08 1.66e-07 1.66e-07 7.27e-02 8.28e-05 2.25e-02 1.11e-02 1.56e-03 4.27e+00  33 8.55e-07 1.86e-04 1.25e-04 4.10e-04 4.34e+00 5.61e-08 7.50e-06 9.69e-07 1.19e-04 4.78e+00   8 1.25e-02 
1.13e-10 4.28e-08 8.46e-08 8.46e-08 4.24e-01 2.06e-05 1.12e-02 5.67e-03 7.82e-04 4.53e+01  34 1.82e-07 9.26e-05 6.32e-05 2.02e-04 4.57e+01 1.32e-08 3.44e-06 4.58e-07 5.98e-05 4.82e+01   8 6.25e-03 


==> Resu/StokesSinusRT-P1P0-nu6.txt <==
eU0RT    eU1RT    eUDRT    eP0RT    tpsRT    nRT eU0TS    eU1TS    eUDTS    eP0TS    tpsTS    eU0NS    eU1NS    eUDNS    eP0NS    tpsNS    nNS h
9.36e-08 3.86e-06 3.39e-05 1.09e-06 3.38e-03  26 3.42e-08 9.96e-07 1.66e-06 1.21e-06 4.07e-03 1.68e-07 2.05e-06 1.37e-06 1.11e-05 6.14e-03   8 1.00e-01 
2.08e-08 1.72e-06 7.06e-05 4.28e-07 2.22e-02  31 6.90e-09 3.80e-07 7.55e-07 4.39e-07 2.51e-02 3.68e-08 8.10e-07 6.48e-07 5.15e-06 4.30e-02   8 5.00e-02 
5.32e-09 8.90e-07 1.37e-04 1.96e-07 5.18e-01  29 1.60e-09 1.91e-07 3.44e-07 2.01e-07 5.32e-01 7.45e-09 3.81e-07 2.96e-07 2.35e-06 6.19e-01   8 2.50e-02 
1.32e-09 4.43e-07 2.76e-04 9.79e-08 5.38e+00  33 3.95e-10 9.17e-08 1.71e-07 9.57e-08 5.47e+00 1.87e-09 1.87e-07 1.47e-07 1.16e-06 5.88e+00   8 1.25e-02 
3.32e-10 2.22e-07 5.53e-04 4.91e-08 4.81e+01  34 9.88e-11 4.54e-08 8.69e-08 4.89e-08 4.86e+01 4.80e-10 9.57e-08 7.42e-08 5.89e-07 5.10e+01   8 6.25e-03


==> Resu/StokesVortex-P1P0-nu6.txt <==
eU0EP    eU1EP    eUDEP    eP0EP    tpsEP    eU0NC    eU1NC    eUDNC    eP0NC    tpsNC    nNC eU0TS    eU1TS    eUDTS    eP0TS    tpsTS    eU0NS    eU1NS    eUDNS    eP0NS    tpsNS    nNS h
1.91e-08 5.45e-07 7.33e-07 7.33e-07 2.13e-03 2.98e-03 1.15e-01 5.53e-02 2.82e-02 1.12e-02   8 2.47e-04 3.77e-03 1.83e-03 1.32e-02 1.29e-02 1.20e-05 3.16e-04 3.84e-05 7.79e-03 1.92e-02   1 1.00e-01 
3.78e-09 2.02e-07 3.89e-07 3.89e-07 7.46e-03 7.66e-04 5.82e-02 2.86e-02 1.05e-02 2.77e-01   8 8.62e-05 1.46e-03 7.22e-04 3.83e-03 2.84e-01 2.32e-06 7.41e-05 7.51e-06 1.86e-03 3.31e-01   1 5.00e-02 
6.43e-10 1.62e-07 2.62e-07 2.62e-07 3.23e-02 1.91e-04 2.93e-02 1.41e-02 3.28e-03 3.15e+00   8 2.32e-05 4.63e-04 2.26e-04 1.18e-03 3.19e+00 3.78e-07 2.02e-05 2.00e-06 5.41e-04 3.40e+00   1 2.50e-02 
1.64e-10 8.55e-08 1.65e-07 1.65e-07 1.88e-01 4.83e-05 1.47e-02 7.26e-03 1.05e-03 1.06e+01   8 6.34e-06 1.48e-04 7.27e-05 3.68e-04 1.08e+01 5.52e-08 5.73e-06 5.81e-07 1.54e-04 1.20e+01   1 1.25e-02 
4.77e-11 4.60e-08 1.12e-07 1.12e-07 1.00e+00 1.22e-05 7.41e-03 4.07e-03 3.38e-04 1.32e+02   8 1.64e-06 4.63e-05 2.44e-05 1.10e-04 1.34e+02 7.51e-09 1.53e-06 1.70e-07 3.97e-05 1.39e+02   1 6.25e-03 


==> Resu/StokesVortexRT-P1P0-nu6.txt <==
eU0RT    eU1RT    eUDRT    eP0RT    tpsRT    nRT eU0TS    eU1TS    eUDTS    eP0TS    tpsTS    eU0NS    eU1NS    eUDNS    eP0NS    tpsNS    nNS h
3.61e-08 2.51e-06 7.85e-05 1.08e-06 1.12e-02  29 9.67e-09 3.49e-07 6.32e-07 1.02e-06 1.30e-02 3.40e-08 7.73e-07 5.03e-07 4.16e-06 1.88e-02   8 1.00e-01 
1.17e-08 1.71e-06 1.51e-04 3.85e-07 1.07e-01  32 2.27e-09 1.49e-07 3.96e-07 3.02e-07 1.15e-01 8.44e-09 4.62e-07 3.19e-07 2.54e-06 1.61e-01   8 5.00e-02 
3.68e-09 1.09e-06 3.00e-04 2.39e-07 9.67e-01  32 5.28e-10 1.54e-07 2.70e-07 2.09e-07 1.00e+00 2.37e-09 3.72e-07 2.19e-07 1.76e-06 1.21e+00   8 2.50e-02 
1.27e-09 8.40e-07 5.93e-04 1.61e-07 1.14e+01  33 1.38e-10 8.39e-08 1.78e-07 1.07e-07 1.15e+01 6.20e-10 2.14e-07 1.39e-07 1.10e-06 1.28e+01   8 1.25e-02 
4.69e-10 6.81e-07 1.19e-03 1.22e-07 1.32e+02  33 3.88e-11 4.29e-08 1.24e-07 7.64e-08 1.33e+02 1.68e-10 1.37e-07 9.22e-08 7.36e-07 1.38e+02   8 6.25e-03


==> Resu/StokesXY-P1P0-nu0.txt <==
eU0EP    eU1EP    eUDEP    eP0EP    tpsEP    eU0NC    eU1NC    eUDNC    eP0NC    tpsNC    nNC eU0TS    eU1TS    eUDTS    eP0TS    tpsTS    eU0NS    eU1NS    eUDNS    eP0NS    tpsNS    nNS h
2.67e-16 2.54e-15 1.67e-15 1.67e-15 1.01e-03 8.92e-04 2.73e-02 9.60e+00 1.04e-02 3.96e-03  28 3.77e-04 3.83e-03 2.07e-03 8.58e-03 4.67e-03 7.38e-05 9.35e-04 3.93e-04 4.20e-03 6.89e-03   8 1.00e-01 
4.05e-16 4.83e-15 2.81e-15 2.81e-15 3.31e-03 2.17e-04 1.35e-02 2.03e+01 3.23e-03 2.31e-02  32 9.52e-05 1.22e-03 6.92e-04 2.65e-03 2.61e-02 1.94e-05 2.91e-04 1.22e-04 1.23e-03 4.36e-02   8 5.00e-02 
4.12e-16 9.73e-15 5.76e-15 5.76e-15 1.50e-02 5.05e-05 6.50e-03 4.13e+01 9.63e-04 2.40e-01  32 2.26e-05 3.71e-04 2.19e-04 7.78e-04 2.54e-01 4.74e-06 8.38e-05 3.71e-05 3.39e-04 3.42e-01   8 2.50e-02 
1.49e-15 2.11e-14 1.23e-14 1.23e-14 7.03e-02 1.30e-05 3.29e-03 8.22e+01 3.67e-04 3.26e+00  33 5.97e-06 1.46e-04 9.32e-05 2.89e-04 3.34e+00 1.35e-06 3.20e-05 1.36e-05 1.16e-04 3.77e+00   8 1.25e-02 
2.29e-15 4.83e-14 2.65e-14 2.65e-14 4.21e-01 3.23e-06 1.64e-03 1.65e+02 1.41e-04 4.32e+01  35 1.51e-06 5.99e-05 4.33e-05 1.03e-04 4.37e+01 3.54e-07 1.04e-05 4.46e-06 3.70e-05 4.61e+01   8 6.25e-03 

==> Resu/StokesXY-P1P0-nu6.txt <==
eU0EP    eU1EP    eUDEP    eP0EP    tpsEP    eU0NC    eU1NC    eUDNC    eP0NC    tpsNC    nNC eU0TS    eU1TS    eUDTS    eP0TS    tpsTS    eU0NS    eU1NS    eUDNS    eP0NS    tpsNS    nNS h
5.63e-18 6.65e-17 6.30e-17 6.30e-17 1.07e-03 3.27e-03 1.00e-01 4.71e-02 3.80e-02 4.34e-03  28 4.74e-04 5.14e-03 2.49e-03 1.71e-02 5.08e-03 1.28e-05 3.08e-04 4.42e-05 1.04e-02 7.40e-03   8 1.00e-01 
3.50e-18 6.78e-17 5.96e-17 5.96e-17 3.06e-03 7.96e-04 4.93e-02 2.41e-02 1.19e-02 2.32e-02  32 1.22e-04 1.61e-03 7.95e-04 5.07e-03 2.61e-02 3.55e-06 9.56e-05 1.17e-05 2.92e-03 4.46e-02   8 5.00e-02 
4.02e-18 7.90e-17 6.51e-17 6.51e-17 1.66e-02 1.85e-04 2.38e-02 1.14e-02 3.53e-03 2.51e-01  32 2.91e-05 4.76e-04 2.42e-04 1.44e-03 2.69e-01 3.36e-07 2.71e-05 2.61e-06 9.00e-04 3.65e-01   8 2.50e-02 
2.61e-18 7.98e-17 6.28e-17 6.28e-17 7.85e-02 4.75e-05 1.21e-02 5.91e-03 1.35e-03 3.00e+00  33 7.93e-06 1.81e-04 9.54e-05 4.99e-04 3.07e+00 6.23e-08 9.95e-06 1.15e-06 2.37e-04 3.54e+00   8 1.25e-02 
5.17e-18 8.96e-17 6.90e-17 6.90e-17 4.41e-01 1.18e-05 6.02e-03 3.15e-03 5.15e-04 4.89e+01  35 2.03e-06 6.54e-05 3.91e-05 1.64e-04 4.94e+01 1.15e-08 2.89e-06 3.33e-07 7.46e-05 5.20e+01   8 6.25e-03 




==> Resu/StokesXYRT-P1P0-nu6.txt <==
eU0RT    eU1RT    eUDRT    eP0RT    tpsRT    nRT eU0TS    eU1TS    eUDTS    eP0TS    tpsTS    eU0NS    eU1NS    eUDNS    eP0NS    tpsNS    nNS h
5.16e-15 6.26e-14 3.52e-05 6.68e-14 3.88e-03  28 3.04e-15 2.93e-14 2.21e-14 4.75e-14 4.66e-03 2.33e-16 4.09e-15 1.54e-15 2.10e-14 6.66e-03   8 1.00e-01 
2.39e-14 2.26e-13 7.44e-05 3.46e-13 2.33e-02  32 1.80e-14 1.44e-13 8.63e-14 2.66e-13 2.63e-02 3.03e-15 2.55e-14 1.23e-14 7.91e-14 4.59e-02   8 5.00e-02 
3.32e-15 1.44e-13 1.51e-04 1.61e-13 4.79e-01  32 2.13e-15 7.22e-14 5.32e-14 1.12e-13 4.95e-01 1.92e-16 8.31e-15 3.59e-15 4.23e-14 5.87e-01   8 2.50e-02 
1.22e-14 2.03e-13 3.01e-04 3.18e-13 3.38e+00  33 9.76e-15 1.28e-13 7.51e-14 2.51e-13 3.47e+00 2.27e-15 2.70e-14 1.24e-14 7.88e-14 3.93e+00   8 1.25e-02 
4.91e-15 1.59e-13 6.06e-04 1.85e-13 4.39e+01  35 3.63e-15 8.16e-14 5.75e-14 1.33e-13 4.43e+01 4.91e-16 1.08e-14 4.93e-15 4.50e-14 4.68e+01   8 6.25e-03 

